Nonlinear conjugate gradient methods: worst-case convergence rates via computer-assisted analyses

We propose a computer-assisted approach to the analysis of the worst-case convergence of nonlinear conjugate gradient methods (NCGMs). Those methods are known for their generally good empirical performances for large-scale optimization, while having relatively incomplete analyses. Using our computer-assisted approach, we establish novel complexity bounds for the Polak-Ribi\`ere-Polyak (PRP) and the Fletcher-Reeves (FR) NCGMs for smooth strongly convex minimization. In particular, we construct mathematical proofs that establish the first non-asymptotic convergence bound for FR (which is historically the first developed NCGM), and a much improved non-asymptotic convergence bound for PRP. Additionally, we provide simple adversarial examples on which these methods do not perform better than gradient descent with exact line search, leaving very little room for improvements on the same class of problems.

==> NormalizedLogisticRegr_logregularization4.txt <==
k	SteepestDescent	AccGradient	AccGradient_strCvx	OGM	NCG_PRP	NCG_FR	
0	3.6672e-01	3.6672e-01	3.6672e-01	3.6672e-01	3.6672e-01	3.6672e-01	
10	1.2728e-01	1.0650e-01	1.0650e-01	6.7988e-02	4.3309e-02	4.5252e-02	
20	8.8828e-02	5.5473e-02	5.5504e-02	3.1415e-02	1.1412e-02	1.1903e-02	
30	7.1161e-02	3.2676e-02	3.2740e-02	9.8320e-03	4.3950e-03	3.4441e-03	
40	6.0267e-02	1.8022e-02	1.8127e-02	3.3659e-03	1.1903e-03	1.0494e-03	
50	5.2538e-02	8.9081e-03	9.0349e-03	2.0217e-03	3.2304e-04	3.1535e-04	
60	4.6584e-02	4.1552e-03	4.2601e-03	8.2622e-04	8.3444e-05	7.8679e-05	
70	4.1755e-02	2.1322e-03	2.1842e-03	5.4005e-04	2.7014e-05	2.0117e-05	
80	3.7708e-02	1.2683e-03	1.2725e-03	2.6244e-04	8.5037e-06	5.5103e-06	
90	3.4240e-02	7.9648e-04	7.7251e-04	6.8484e-05	2.5882e-06	1.6128e-06	
100	3.1222e-02	4.9069e-04	4.5410e-04	4.4701e-05	7.3218e-07	3.7659e-07	
110	2.8566e-02	2.9751e-04	2.5448e-04	3.9803e-05	2.4178e-07	1.2386e-07	
120	2.6210e-02	2.3313e-04	1.7767e-04	5.2101e-05	5.0970e-08	3.6866e-08	
130	2.4106e-02	2.5397e-04	1.8249e-04	7.2388e-05	1.9381e-08	9.7143e-09	
140	2.2217e-02	2.7596e-04	1.9770e-04	5.5677e-05	5.6605e-09	2.7444e-09	
150	2.0514e-02	2.5341e-04	1.8393e-04	3.2546e-05	1.6567e-09	8.7153e-10	
160	1.8974e-02	1.9047e-04	1.4110e-04	2.8612e-05	5.0871e-10	1.8335e-10	
170	1.7576e-02	1.1673e-04	8.8633e-05	2.9674e-05	1.4692e-10	4.8988e-11	
180	1.6304e-02	6.4336e-05	4.8478e-05	2.9487e-05	4.2202e-11	1.6299e-11	
190	1.5145e-02	4.3906e-05	2.8682e-05	3.2672e-05	1.2020e-11	3.8565e-12	
200	1.4086e-02	4.4628e-05	2.3502e-05	3.5494e-05	4.5053e-12	1.1111e-12	
210	1.3116e-02	5.0694e-05	2.3745e-05	3.1668e-05	9.9354e-13	2.8738e-13	
220	1.2227e-02	5.1837e-05	2.3181e-05	2.4091e-05	3.4311e-13	6.9833e-14	
230	1.1410e-02	4.7081e-05	2.0550e-05	1.7414e-05	9.6811e-14	1.6653e-14	
240	1.0659e-02	4.1070e-05	1.7593e-05	1.2498e-05	2.8255e-14	6.9944e-15	
250	9.9671e-03	3.6073e-05	1.5214e-05	9.1620e-06	1.1158e-14	2.9421e-15	
260	9.3290e-03	3.0317e-05	1.2653e-05	7.8639e-06	4.2744e-15	3.5527e-15	
270	8.7396e-03	2.2598e-05	9.3376e-06	8.3905e-06	2.6645e-15	8.8818e-16	
280	8.1946e-03	1.4722e-05	5.8206e-06	9.3762e-06	2.2760e-15	2.8866e-15	
290	7.6901e-03	1.0214e-05	3.3156e-06	9.2932e-06	1.3878e-15	2.5535e-15	
300	7.2225e-03	1.0819e-05	2.5202e-06	7.8118e-06	1.8874e-15	4.4409e-16	
310	6.7886e-03	1.4271e-05	2.9161e-06	5.8933e-06	1.8874e-15	2.8311e-15	
320	6.3857e-03	1.6516e-05	3.3980e-06	4.5365e-06	7.2164e-16	5.5511e-16	
330	6.0111e-03	1.5449e-05	3.2885e-06	4.0895e-06	1.6653e-15	2.2760e-15	
340	5.6624e-03	1.2011e-05	2.6434e-06	4.3304e-06	2.3315e-15	7.7716e-16	
350	5.3376e-03	8.5794e-06	1.8964e-06	4.8689e-06	2.6645e-15	3.0531e-15	
360	5.0347e-03	6.6173e-06	1.3573e-06	5.5016e-06	1.2768e-15	1.7764e-15	
370	4.7520e-03	5.8339e-06	1.0253e-06	6.0843e-06	1.0547e-15	2.6090e-15	
380	4.4879e-03	5.3765e-06	7.8258e-07	6.3278e-06	1.9984e-15	2.2204e-16	
390	4.2411e-03	5.0322e-06	5.9236e-07	6.0014e-06	2.8866e-15	1.6653e-16	
400	4.0100e-03	5.0954e-06	4.9110e-07	5.2114e-06	1.2768e-15	3.9413e-15	
410	3.7937e-03	5.5978e-06	4.8838e-07	4.3183e-06	1.0547e-15	1.1102e-15	
420	3.5910e-03	5.9567e-06	5.1975e-07	3.6472e-06	2.4980e-15	3.3307e-15	
430	3.4008e-03	5.4923e-06	4.9952e-07	3.2929e-06	2.2760e-15	1.5543e-15	
440	3.2223e-03	4.2032e-06	4.0176e-07	3.1742e-06	8.8818e-16	2.0539e-15	
450	3.0546e-03	2.8091e-06	2.7135e-07	3.1952e-06	1.3878e-15	1.2768e-15	
460	2.8970e-03	2.0682e-06	1.6946e-07	3.3116e-06	2.3315e-15	1.3323e-15	
470	2.7488e-03	2.1490e-06	1.2233e-07	3.4636e-06	1.9429e-15	1.5543e-15	
480	2.6092e-03	2.6077e-06	1.1404e-07	3.5251e-06	1.7764e-15	1.5543e-15	
490	2.4778e-03	2.8930e-06	1.1479e-07	3.3759e-06	1.4433e-15	1.6098e-15	
500	2.3540e-03	2.8014e-06	1.0810e-07	3.0124e-06	1.7764e-15	1.6653e-15	
510	2.2372e-03	2.4757e-06	9.4167e-08	2.5585e-06	1.7208e-15	1.6098e-15	
520	2.1269e-03	2.1270e-06	7.8820e-08	2.1632e-06	1.6653e-15	1.6098e-15	
530	2.0229e-03	1.8411e-06	6.4927e-08	1.8990e-06	1.4433e-15	1.6653e-15	
540	1.9246e-03	1.5990e-06	5.2074e-08	1.7530e-06	1.6098e-15	1.8874e-15	
550	1.8317e-03	1.3943e-06	4.0032e-08	1.6852e-06	1.5543e-15	1.6098e-15	
560	1.7439e-03	1.2715e-06	3.0143e-08	1.6798e-06	1.4433e-15	1.4433e-15	
570	1.6607e-03	1.2598e-06	2.3746e-08	1.7379e-06	1.6098e-15	1.6098e-15	
580	1.5821e-03	1.3163e-06	2.0599e-08	1.8384e-06	1.4433e-15	1.5543e-15	
590	1.5075e-03	1.3498e-06	1.9082e-08	1.9244e-06	1.6653e-15	1.5543e-15	
600	1.4370e-03	1.2934e-06	1.7522e-08	1.9353e-06	1.5543e-15	1.4433e-15	
610	1.3700e-03	1.1517e-06	1.5221e-08	1.8509e-06	1.6098e-15	1.6098e-15	
620	1.3066e-03	9.8501e-07	1.2458e-08	1.7025e-06	1.5543e-15	1.6098e-15	
630	1.2464e-03	8.5575e-07	9.8646e-09	1.5432e-06	1.6098e-15	1.4433e-15	
640	1.1892e-03	7.8775e-07	7.8501e-09	1.4123e-06	1.6098e-15	1.3878e-15	
650	1.1350e-03	7.6138e-07	6.4113e-09	1.3216e-06	1.5543e-15	1.5543e-15	
660	1.0834e-03	7.4118e-07	5.3085e-09	1.2673e-06	1.6098e-15	1.5543e-15	
670	1.0345e-03	7.1022e-07	4.3608e-09	1.2481e-06	1.6098e-15	1.6653e-15	
680	9.8791e-04	6.7860e-07	3.5734e-09	1.2677e-06	1.6098e-15	1.6098e-15	
690	9.4366e-04	6.6057e-07	3.0253e-09	1.3250e-06	1.6098e-15	1.4433e-15	
700	9.0156e-04	6.4896e-07	2.6989e-09	1.4027e-06	1.6098e-15	1.6098e-15	
710	8.6150e-04	6.1793e-07	2.4492e-09	1.4696e-06	1.5543e-15	1.6098e-15	
720	8.2338e-04	5.5248e-07	2.1287e-09	1.4941e-06	1.6098e-15	1.6098e-15	
730	7.8708e-04	4.7071e-07	1.7139e-09	1.4604e-06	1.6098e-15	1.6098e-15	
740	7.5252e-04	4.1075e-07	1.3001e-09	1.3747e-06	1.5543e-15	1.6098e-15	
750	7.1959e-04	3.9530e-07	9.9136e-10	1.2588e-06	1.5543e-15	1.4433e-15	
760	6.8821e-04	4.1139e-07	8.1251e-10	1.1380e-06	1.6098e-15	1.5543e-15	
770	6.5830e-04	4.2539e-07	7.1318e-10	1.0313e-06	1.5543e-15	1.5543e-15	
780	6.2979e-04	4.1512e-07	6.3337e-10	9.4801e-07	1.5543e-15	1.5543e-15	
790	6.0260e-04	3.8464e-07	5.4991e-10	8.9098e-07	1.5543e-15	1.6098e-15	
800	5.7666e-04	3.5056e-07	4.6982e-10	8.5941e-07	1.5543e-15	1.6653e-15	
810	5.5192e-04	3.2168e-07	4.0051e-10	8.5064e-07	1.5543e-15	1.6098e-15	
820	5.2831e-04	2.9529e-07	3.3730e-10	8.6001e-07	1.6098e-15	1.5543e-15	
830	5.0577e-04	2.6903e-07	2.7373e-10	8.8018e-07	1.6098e-15	1.3878e-15	
840	4.8425e-04	2.4896e-07	2.1267e-10	9.0137e-07	1.5543e-15	1.4433e-15	
850	4.6370e-04	2.4304e-07	1.6381e-10	9.1334e-07	1.5543e-15	1.4433e-15	
860	4.4408e-04	2.4994e-07	1.3312e-10	9.0836e-07	1.5543e-15	1.5543e-15	
870	4.2533e-04	2.5755e-07	1.1756e-10	8.8355e-07	1.5543e-15	1.5543e-15	
880	4.0742e-04	2.5303e-07	1.0875e-10	8.4142e-07	1.5543e-15	1.6098e-15	
890	3.9030e-04	2.3270e-07	9.9428e-11	7.8846e-07	1.4433e-15	1.4433e-15	
900	3.7395e-04	2.0291e-07	8.6501e-11	7.3276e-07	1.5543e-15	1.4433e-15	
910	3.5831e-04	1.7393e-07	7.0351e-11	6.8182e-07	1.5543e-15	1.3323e-15	
920	3.4336e-04	1.5471e-07	5.3254e-11	6.4124e-07	1.5543e-15	1.1657e-15	
930	3.2906e-04	1.5064e-07	3.8397e-11	6.1420e-07	1.5543e-15	1.4433e-15	
940	3.1539e-04	1.6141e-07	2.8662e-11	6.0167e-07	1.5543e-15	1.5543e-15	
950	3.0231e-04	1.7825e-07	2.4898e-11	6.0275e-07	1.4433e-15	1.6098e-15	
960	2.8980e-04	1.8596e-07	2.5055e-11	6.1489e-07	1.5543e-15	1.5543e-15	
970	2.7783e-04	1.7245e-07	2.5405e-11	6.3391e-07	1.5543e-15	1.6098e-15	
980	2.6637e-04	1.3979e-07	2.3123e-11	6.5431e-07	1.6098e-15	1.5543e-15	
990	2.5541e-04	1.0528e-07	1.8069e-11	6.7002e-07	1.6098e-15	1.3323e-15	


==> NormalizedLogisticRegr_logregularization5.txt <==
k	SteepestDescent	AccGradient	AccGradient_strCvx	OGM	NCG_PRP	NCG_FR	
0	4.4432e-01	4.4432e-01	4.4432e-01	4.4432e-01	4.4432e-01	4.4432e-01	
10	2.0358e-01	1.8232e-01	1.8233e-01	1.4093e-01	1.1126e-01	1.1478e-01	
20	1.6391e-01	1.2806e-01	1.2807e-01	1.0056e-01	5.9262e-02	6.3448e-02	
30	1.4515e-01	1.0092e-01	1.0093e-01	6.1553e-02	3.9365e-02	4.0111e-02	
40	1.3325e-01	8.0551e-02	8.0567e-02	4.0982e-02	2.7264e-02	2.7623e-02	
50	1.2456e-01	6.4465e-02	6.4491e-02	3.8795e-02	1.7110e-02	1.8311e-02	
60	1.1766e-01	5.2195e-02	5.2230e-02	3.0287e-02	9.3036e-03	1.1704e-02	
70	1.1190e-01	4.3100e-02	4.3142e-02	2.3087e-02	5.6945e-03	6.5705e-03	
80	1.0693e-01	3.6110e-02	3.6158e-02	1.7855e-02	3.8383e-03	4.1334e-03	
90	1.0255e-01	3.0431e-02	3.0486e-02	1.2599e-02	2.1717e-03	2.7854e-03	
100	9.8617e-02	2.5676e-02	2.5738e-02	9.8870e-03	1.2815e-03	1.6234e-03	
110	9.5055e-02	2.1562e-02	2.1632e-02	6.3972e-03	7.9202e-04	1.0113e-03	
120	9.1798e-02	1.7913e-02	1.7992e-02	4.2933e-03	5.6365e-04	6.9184e-04	
130	8.8801e-02	1.4660e-02	1.4750e-02	2.6902e-03	3.3479e-04	4.5253e-04	
140	8.6027e-02	1.1783e-02	1.1883e-02	1.6988e-03	2.2967e-04	3.1214e-04	
150	8.3449e-02	9.2842e-03	9.3915e-03	1.1685e-03	1.4678e-04	2.1497e-04	
160	8.1043e-02	7.1794e-03	7.2906e-03	8.2719e-04	7.6745e-05	1.4965e-04	
170	7.8791e-02	5.4640e-03	5.5740e-03	5.9552e-04	3.9175e-05	8.1713e-05	
180	7.6676e-02	4.0991e-03	4.2031e-03	4.6869e-04	2.7968e-05	4.8548e-05	
190	7.4686e-02	3.0335e-03	3.1274e-03	3.8501e-04	1.8115e-05	3.3766e-05	
200	7.2809e-02	2.2151e-03	2.2958e-03	3.3159e-04	9.2407e-06	2.0555e-05	
210	7.1035e-02	1.5976e-03	1.6629e-03	2.7282e-04	4.8890e-06	1.2996e-05	
220	6.9354e-02	1.1454e-03	1.1937e-03	2.1791e-04	2.1052e-06	8.3738e-06	
230	6.7760e-02	8.3094e-04	8.6093e-04	1.7255e-04	1.2465e-06	3.5647e-06	
240	6.6245e-02	6.3072e-04	6.4124e-04	1.3662e-04	8.6170e-07	1.6273e-06	
250	6.4804e-02	5.2287e-04	5.1313e-04	1.1491e-04	6.1162e-07	7.9339e-07	
260	6.3429e-02	4.8368e-04	4.5371e-04	1.0108e-04	3.5079e-07	5.1569e-07	
270	6.2118e-02	4.8790e-04	4.3904e-04	9.6567e-05	2.1736e-07	3.3888e-07	
280	6.0864e-02	5.1287e-04	4.4773e-04	9.9737e-05	1.4607e-07	2.4512e-07	
290	5.9665e-02	5.4108e-04	4.6326e-04	1.0558e-04	9.6728e-08	1.6102e-07	
300	5.8516e-02	5.6121e-04	4.7479e-04	1.1000e-04	6.2309e-08	9.7580e-08	
310	5.7414e-02	5.6788e-04	4.7689e-04	1.0716e-04	4.3186e-08	5.9496e-08	
320	5.6356e-02	5.6012e-04	4.6814e-04	9.5848e-05	2.7459e-08	4.8472e-08	
330	5.5339e-02	5.4008e-04	4.4994e-04	8.0215e-05	1.4506e-08	3.5460e-08	
340	5.4361e-02	5.1158e-04	4.2523e-04	6.5054e-05	7.4742e-09	2.6421e-08	
350	5.3418e-02	4.7831e-04	3.9689e-04	5.4667e-05	4.7087e-09	1.5170e-08	
360	5.2510e-02	4.4269e-04	3.6680e-04	5.0269e-05	2.6922e-09	8.9820e-09	
370	5.1634e-02	4.0588e-04	3.3583e-04	4.9916e-05	1.8833e-09	4.8039e-09	
380	5.0788e-02	3.6833e-04	3.0429e-04	5.1116e-05	1.2824e-09	2.6006e-09	
390	4.9970e-02	3.3049e-04	2.7253e-04	5.1176e-05	8.5394e-10	1.5227e-09	
400	4.9179e-02	2.9325e-04	2.4122e-04	4.8079e-05	5.3912e-10	9.2904e-10	
410	4.8414e-02	2.5779e-04	2.1127e-04	4.1113e-05	3.4258e-10	6.3676e-10	
420	4.7673e-02	2.2526e-04	1.8357e-04	3.1147e-05	1.9183e-10	4.8907e-10	
430	4.6954e-02	1.9675e-04	1.5897e-04	2.0685e-05	1.0160e-10	3.5638e-10	
440	4.6257e-02	1.7326e-04	1.3820e-04	1.2519e-05	4.7679e-11	2.4124e-10	
450	4.5581e-02	1.5556e-04	1.2190e-04	8.4591e-06	2.2521e-11	1.3089e-10	
460	4.4924e-02	1.4397e-04	1.1034e-04	8.7741e-06	1.4866e-11	6.5467e-11	
470	4.4285e-02	1.3795e-04	1.0316e-04	1.2243e-05	1.1071e-11	4.1342e-11	
480	4.3665e-02	1.3589e-04	9.9256e-05	1.7129e-05	7.9064e-12	1.9920e-11	
490	4.3061e-02	1.3549e-04	9.6987e-05	2.1828e-05	4.9508e-12	1.3497e-11	
500	4.2473e-02	1.3438e-04	9.4666e-05	2.5187e-05	3.3007e-12	9.0637e-12	
510	4.1900e-02	1.3075e-04	9.0974e-05	2.6838e-05	2.1601e-12	5.9704e-12	
520	4.1342e-02	1.2370e-04	8.5231e-05	2.6951e-05	1.1407e-12	4.2378e-12	
530	4.0798e-02	1.1339e-04	7.7443e-05	2.5852e-05	6.4601e-13	3.0879e-12	
540	4.0268e-02	1.0080e-04	6.8197e-05	2.4023e-05	4.1500e-13	1.8724e-12	
550	3.9750e-02	8.7477e-05	5.8443e-05	2.1882e-05	2.5507e-13	1.0825e-12	
560	3.9244e-02	7.5060e-05	4.9217e-05	1.9592e-05	1.3212e-13	6.5653e-13	
570	3.8751e-02	6.4867e-05	4.1356e-05	1.7253e-05	9.2010e-14	4.3696e-13	
580	3.8268e-02	5.7603e-05	3.5323e-05	1.4954e-05	5.8481e-14	2.8519e-13	
590	3.7797e-02	5.3334e-05	3.1196e-05	1.2745e-05	3.6859e-14	2.1344e-13	
600	3.7336e-02	5.1666e-05	2.8764e-05	1.0784e-05	2.2427e-14	1.4189e-13	
610	3.6885e-02	5.2000e-05	2.7694e-05	9.2160e-06	1.4627e-14	7.1138e-14	
620	3.6443e-02	5.3745e-05	2.7643e-05	8.0026e-06	6.8279e-15	4.0579e-14	
630	3.6011e-02	5.6409e-05	2.8325e-05	7.0599e-06	5.1625e-15	2.0484e-14	
640	3.5588e-02	5.9579e-05	2.9496e-05	6.2992e-06	3.6360e-15	1.2185e-14	
650	3.5174e-02	6.2851e-05	3.0918e-05	5.6098e-06	3.4417e-15	7.2720e-15	
660	3.4767e-02	6.5759e-05	3.2322e-05	4.9779e-06	1.6931e-15	6.6336e-15	
670	3.4369e-02	6.7783e-05	3.3415e-05	4.4918e-06	1.5266e-15	5.0515e-15	
680	3.3979e-02	6.8427e-05	3.3915e-05	4.2633e-06	1.0825e-15	5.1903e-15	
690	3.3596e-02	6.7334e-05	3.3614e-05	4.4196e-06	1.3045e-15	3.7192e-15	
700	3.3220e-02	6.4384e-05	3.2424e-05	5.0306e-06	2.8588e-15	2.0817e-15	
710	3.2852e-02	5.9720e-05	3.0387e-05	6.0136e-06	1.6653e-15	3.0809e-15	
720	3.2490e-02	5.3702e-05	2.7649e-05	7.1558e-06	9.1593e-16	2.6923e-15	
730	3.2135e-02	4.6793e-05	2.4412e-05	8.1740e-06	1.4155e-15	1.4710e-15	
740	3.1786e-02	3.9460e-05	2.0881e-05	8.7701e-06	1.3878e-16	8.0491e-16	
750	3.1443e-02	3.2119e-05	1.7244e-05	8.7361e-06	1.4710e-15	6.3838e-16	
760	3.1106e-02	2.5144e-05	1.3670e-05	8.0342e-06	2.4147e-15	3.3307e-15	
770	3.0775e-02	1.8910e-05	1.0332e-05	6.7903e-06	2.7756e-16	2.4980e-15	
780	3.0450e-02	1.3811e-05	7.4099e-06	5.2558e-06	1.4155e-15	4.9960e-16	
790	3.0130e-02	1.0232e-05	5.0808e-06	3.7420e-06	1.7764e-15	3.3307e-16	
800	2.9815e-02	8.4830e-06	3.4903e-06	2.5207e-06	1.3045e-15	2.9976e-15	
810	2.9506e-02	8.7015e-06	2.7162e-06	1.7595e-06	2.9976e-15	7.4940e-16	
820	2.9201e-02	1.0785e-05	2.7409e-06	1.5025e-06	1.3323e-15	1.9429e-16	
830	2.8902e-02	1.4368e-05	3.4442e-06	1.6650e-06	5.8287e-16	2.2482e-15	
840	2.8607e-02	1.8871e-05	4.6229e-06	2.0679e-06	3.2474e-15	6.3838e-16	
850	2.8317e-02	2.3613e-05	6.0330e-06	2.5092e-06	9.1593e-16	1.4988e-15	
860	2.8031e-02	2.7948e-05	7.4396e-06	2.8245e-06	2.5813e-15	2.6645e-15	
870	2.7750e-02	3.1378e-05	8.6562e-06	2.9257e-06	2.9976e-15	1.5543e-15	
880	2.7473e-02	3.3606e-05	9.5635e-06	2.8173e-06	1.0270e-15	1.4710e-15	
890	2.7200e-02	3.4525e-05	1.0106e-05	2.5766e-06	4.7184e-16	6.6613e-16	
900	2.6931e-02	3.4171e-05	1.0273e-05	2.3117e-06	9.7145e-16	3.3029e-15	
910	2.6666e-02	3.2655e-05	1.0083e-05	2.1259e-06	1.0547e-15	3.2752e-15	
920	2.6405e-02	3.0124e-05	9.5644e-06	2.0912e-06	3.6082e-16	8.0491e-16	
930	2.6147e-02	2.6752e-05	8.7578e-06	2.2324e-06	6.6613e-16	2.8588e-15	
940	2.5894e-02	2.2754e-05	7.7159e-06	2.5292e-06	4.9960e-16	1.8319e-15	
950	2.5644e-02	1.8403e-05	6.5106e-06	2.9328e-06	1.0270e-15	2.3870e-15	
960	2.5397e-02	1.4033e-05	5.2318e-06	3.3804e-06	2.3592e-15	1.0825e-15	
970	2.5154e-02	1.0009e-05	3.9806e-06	3.8054e-06	1.8319e-15	2.8866e-15	
980	2.4914e-02	6.6762e-06	2.8549e-06	4.1457e-06	7.7716e-16	7.2164e-16	
990	2.4677e-02	4.2984e-06	1.9339e-06	4.3507e-06	9.4369e-16	7.4940e-16	


==> NormalizedLogisticRegr_logregularization6.txt <==
k	SteepestDescent	AccGradient	AccGradient_strCvx	OGM	NCG_PRP	NCG_FR	
0	5.1940e-01	5.1940e-01	5.1940e-01	5.1940e-01	5.1940e-01	5.1940e-01	
10	2.7853e-01	2.5723e-01	2.5723e-01	2.1551e-01	1.8523e-01	1.8899e-01	
20	2.3873e-01	2.0263e-01	2.0263e-01	1.7598e-01	1.2941e-01	1.3481e-01	
30	2.1987e-01	1.7501e-01	1.7501e-01	1.4047e-01	1.0498e-01	1.0768e-01	
40	2.0786e-01	1.5395e-01	1.5395e-01	1.1715e-01	8.9357e-02	9.1212e-02	
50	1.9906e-01	1.3693e-01	1.3693e-01	1.0781e-01	7.2336e-02	7.5782e-02	
60	1.9206e-01	1.2350e-01	1.2350e-01	9.5053e-02	5.4096e-02	6.1692e-02	
70	1.8620e-01	1.1307e-01	1.1307e-01	8.1169e-02	4.2859e-02	4.7937e-02	
80	1.8112e-01	1.0462e-01	1.0463e-01	7.2153e-02	3.5440e-02	3.9950e-02	
90	1.7663e-01	9.7388e-02	9.7395e-02	6.3553e-02	2.7885e-02	3.3955e-02	
100	1.7260e-01	9.0975e-02	9.0983e-02	5.8775e-02	2.0611e-02	2.7654e-02	
110	1.6893e-01	8.5099e-02	8.5110e-02	5.1888e-02	1.5655e-02	2.2284e-02	
120	1.6556e-01	7.9567e-02	7.9580e-02	4.6520e-02	1.3166e-02	1.7755e-02	
130	1.6245e-01	7.4287e-02	7.4302e-02	4.3748e-02	1.0999e-02	1.5080e-02	
140	1.5957e-01	6.9226e-02	6.9244e-02	4.0272e-02	9.1440e-03	1.2604e-02	
150	1.5688e-01	6.4383e-02	6.4405e-02	3.7253e-02	8.2365e-03	1.0917e-02	
160	1.5436e-01	5.9787e-02	5.9814e-02	2.6121e-02	6.7309e-03	9.6480e-03	
170	1.5199e-01	5.5465e-02	5.5495e-02	2.3325e-02	5.2409e-03	8.4856e-03	
180	1.4976e-01	5.1418e-02	5.1452e-02	2.0757e-02	4.0065e-03	6.7119e-03	
190	1.4766e-01	4.7634e-02	4.7671e-02	1.8418e-02	3.0319e-03	5.5232e-03	
200	1.4567e-01	4.4094e-02	4.4135e-02	1.6486e-02	2.3646e-03	4.3143e-03	
210	1.4378e-01	4.0778e-02	4.0822e-02	1.4020e-02	1.7430e-03	3.4437e-03	
220	1.4198e-01	3.7667e-02	3.7715e-02	1.2826e-02	1.1728e-03	2.8864e-03	
230	1.4028e-01	3.4751e-02	3.4802e-02	1.0945e-02	8.2358e-04	2.2319e-03	
240	1.3865e-01	3.2018e-02	3.2073e-02	1.0414e-02	5.3880e-04	1.6861e-03	
250	1.3709e-01	2.9465e-02	2.9524e-02	9.9147e-03	3.7682e-04	1.2299e-03	
260	1.3560e-01	2.7087e-02	2.7149e-02	7.4659e-03	3.0061e-04	8.9505e-04	
270	1.3417e-01	2.4875e-02	2.4940e-02	5.8039e-03	2.3943e-04	6.2152e-04	
280	1.3281e-01	2.2822e-02	2.2890e-02	5.0190e-03	2.0438e-04	4.9699e-04	
290	1.3149e-01	2.0917e-02	2.0987e-02	4.0249e-03	1.8764e-04	4.0375e-04	
300	1.3023e-01	1.9150e-02	1.9222e-02	3.3462e-03	1.6523e-04	3.3997e-04	
310	1.2902e-01	1.7510e-02	1.7584e-02	2.7919e-03	1.4063e-04	2.9751e-04	
320	1.2784e-01	1.5988e-02	1.6064e-02	2.2530e-03	1.1849e-04	2.5963e-04	
330	1.2671e-01	1.4575e-02	1.4652e-02	1.8088e-03	9.6192e-05	2.2632e-04	
340	1.2562e-01	1.3265e-02	1.3343e-02	1.4759e-03	8.2724e-05	1.9944e-04	
350	1.2457e-01	1.2054e-02	1.2132e-02	1.1715e-03	7.3993e-05	1.5912e-04	
360	1.2355e-01	1.0937e-02	1.1015e-02	9.1129e-04	6.6807e-05	1.2979e-04	
370	1.2256e-01	9.9101e-03	9.9880e-03	7.1165e-04	5.4057e-05	1.0282e-04	
380	1.2160e-01	8.9664e-03	9.0437e-03	5.5909e-04	4.2304e-05	8.9013e-05	
390	1.2067e-01	8.0984e-03	8.1749e-03	4.2655e-04	3.5567e-05	7.7632e-05	
400	1.1977e-01	7.2987e-03	7.3743e-03	3.3012e-04	3.0172e-05	7.1145e-05	
410	1.1889e-01	6.5608e-03	6.6353e-03	2.6096e-04	2.0440e-05	6.3358e-05	
420	1.1804e-01	5.8796e-03	5.9528e-03	2.1651e-04	1.6279e-05	5.6788e-05	
430	1.1721e-01	5.2506e-03	5.3223e-03	1.9414e-04	1.3925e-05	4.8496e-05	
440	1.1641e-01	4.6701e-03	4.7401e-03	1.8295e-04	1.0730e-05	4.0370e-05	
450	1.1562e-01	4.1347e-03	4.2028e-03	1.7507e-04	8.1219e-06	3.4098e-05	
460	1.1485e-01	3.6416e-03	3.7076e-03	1.7693e-04	6.9929e-06	2.9932e-05	
470	1.1411e-01	3.1885e-03	3.2522e-03	1.8590e-04	6.2763e-06	2.4810e-05	
480	1.1338e-01	2.7734e-03	2.8348e-03	2.0294e-04	5.7626e-06	1.9991e-05	
490	1.1267e-01	2.3951e-03	2.4538e-03	2.2420e-04	4.7550e-06	1.6237e-05	
500	1.1197e-01	2.0525e-03	2.1081e-03	2.4404e-04	4.0337e-06	1.4198e-05	
510	1.1129e-01	1.7446e-03	1.7969e-03	2.6269e-04	3.4819e-06	1.1292e-05	
520	1.1062e-01	1.4701e-03	1.5189e-03	2.7791e-04	2.9027e-06	9.8789e-06	
530	1.0997e-01	1.2278e-03	1.2726e-03	2.8908e-04	2.3416e-06	8.3118e-06	
540	1.0933e-01	1.0160e-03	1.0566e-03	2.9241e-04	1.9674e-06	6.8487e-06	
550	1.0871e-01	8.3338e-04	8.6936e-04	2.8916e-04	1.5531e-06	5.7708e-06	
560	1.0810e-01	6.7834e-04	7.0939e-04	2.8032e-04	1.1547e-06	4.9783e-06	
570	1.0750e-01	5.4940e-04	5.7520e-04	2.6695e-04	9.3266e-07	4.1478e-06	
580	1.0691e-01	4.4498e-04	4.6520e-04	2.5014e-04	7.5549e-07	3.7163e-06	
590	1.0633e-01	3.6334e-04	3.7769e-04	2.3054e-04	6.1594e-07	3.1642e-06	
600	1.0576e-01	3.0271e-04	3.1092e-04	2.1048e-04	5.2364e-07	2.7869e-06	
610	1.0521e-01	2.6122e-04	2.6308e-04	1.8968e-04	4.6126e-07	2.4232e-06	
620	1.0466e-01	2.3691e-04	2.3225e-04	1.7006e-04	4.1538e-07	2.0916e-06	
630	1.0412e-01	2.2765e-04	2.1639e-04	1.5125e-04	3.3112e-07	1.8102e-06	
640	1.0359e-01	2.3113e-04	2.1324e-04	1.3194e-04	2.8061e-07	1.6239e-06	
650	1.0307e-01	2.4492e-04	2.2050e-04	1.1288e-04	2.4548e-07	1.3926e-06	
660	1.0256e-01	2.6669e-04	2.3591e-04	9.3920e-05	1.7970e-07	1.2076e-06	
670	1.0206e-01	2.9434e-04	2.5745e-04	7.6140e-05	1.3252e-07	1.0385e-06	
680	1.0157e-01	3.2618e-04	2.8349e-04	6.0447e-05	1.0191e-07	9.0208e-07	
690	1.0108e-01	3.6099e-04	3.1283e-04	4.7409e-05	6.6759e-08	7.5762e-07	
700	1.0060e-01	3.9794e-04	3.4466e-04	3.7742e-05	4.6429e-08	6.2931e-07	
710	1.0013e-01	4.3649e-04	3.7841e-04	3.1326e-05	3.7267e-08	4.9266e-07	
720	9.9662e-02	4.7616e-04	4.1361e-04	2.8038e-05	2.9989e-08	4.1224e-07	
730	9.9204e-02	5.1634e-04	4.4963e-04	2.7870e-05	2.3882e-08	3.4657e-07	
740	9.8751e-02	5.5617e-04	4.8567e-04	3.0361e-05	1.9481e-08	2.8458e-07	
750	9.8305e-02	5.9459e-04	5.2070e-04	3.4825e-05	1.5804e-08	2.3175e-07	
760	9.7866e-02	6.3044e-04	5.5364e-04	4.0597e-05	1.4026e-08	1.9607e-07	
770	9.7432e-02	6.6263e-04	5.8346e-04	4.6876e-05	1.2351e-08	1.5336e-07	
780	9.7004e-02	6.9026e-04	6.0930e-04	5.3243e-05	1.1101e-08	1.1685e-07	
790	9.6581e-02	7.1267e-04	6.3056e-04	5.9714e-05	9.6142e-09	9.7555e-08	
800	9.6164e-02	7.2947e-04	6.4683e-04	6.6193e-05	7.5704e-09	8.5185e-08	
810	9.5753e-02	7.4050e-04	6.5796e-04	7.2487e-05	5.4686e-09	7.1333e-08	
820	9.5346e-02	7.4575e-04	6.6392e-04	7.8221e-05	4.2038e-09	6.1895e-08	
830	9.4945e-02	7.4537e-04	6.6483e-04	8.3065e-05	3.0286e-09	5.2036e-08	
840	9.4548e-02	7.3961e-04	6.6089e-04	8.6764e-05	2.4170e-09	4.2030e-08	
850	9.4156e-02	7.2879e-04	6.5240e-04	8.8988e-05	1.9102e-09	3.4711e-08	
860	9.3769e-02	7.1336e-04	6.3973e-04	8.9548e-05	1.4701e-09	2.7769e-08	
870	9.3386e-02	6.9379e-04	6.2332e-04	8.8374e-05	1.1969e-09	2.3423e-08	
880	9.3007e-02	6.7061e-04	6.0361e-04	8.5544e-05	1.0652e-09	1.9663e-08	
890	9.2633e-02	6.4431e-04	5.8104e-04	8.1271e-05	8.9816e-10	1.6622e-08	
900	9.2263e-02	6.1533e-04	5.5600e-04	7.5818e-05	7.1107e-10	1.3280e-08	
910	9.1897e-02	5.8407e-04	5.2887e-04	6.9411e-05	5.1559e-10	1.0960e-08	
920	9.1535e-02	5.5095e-04	4.9998e-04	6.2283e-05	4.4520e-10	9.1969e-09	
930	9.1177e-02	5.1638e-04	4.6971e-04	5.4820e-05	3.7043e-10	7.5990e-09	
940	9.0822e-02	4.8082e-04	4.3849e-04	4.7396e-05	2.8933e-10	6.5836e-09	
950	9.0471e-02	4.4478e-04	4.0673e-04	4.0320e-05	2.4527e-10	5.6588e-09	
960	9.0124e-02	4.0875e-04	3.7489e-04	3.3834e-05	2.0654e-10	4.7746e-09	
970	8.9781e-02	3.7324e-04	3.4340e-04	2.8082e-05	1.6186e-10	4.1991e-09	
980	8.9440e-02	3.3867e-04	3.1266e-04	2.3177e-05	1.3226e-10	3.4591e-09	
990	8.9104e-02	3.0545e-04	2.8299e-04	1.9166e-05	1.0390e-10	2.8815e-09	


==> NormalizedLogisticRegr_logregularization7.txt <==
k	SteepestDescent	AccGradient	AccGradient_strCvx	OGM	NCG_PRP	NCG_FR	
0	5.8606e-01	5.8606e-01	5.8606e-01	5.8606e-01	5.8606e-01	5.8606e-01	
10	3.4518e-01	3.2387e-01	3.2387e-01	2.8212e-01	2.5178e-01	2.5557e-01	
20	3.0537e-01	2.6924e-01	2.6924e-01	2.4256e-01	1.9553e-01	2.0108e-01	
30	2.8649e-01	2.4157e-01	2.4157e-01	2.0783e-01	1.7052e-01	1.7352e-01	
40	2.7448e-01	2.2044e-01	2.2044e-01	1.7910e-01	1.5438e-01	1.5653e-01	
50	2.6567e-01	2.0333e-01	2.0333e-01	1.7010e-01	1.3613e-01	1.4010e-01	
60	2.5866e-01	1.8977e-01	1.8977e-01	1.6411e-01	1.1541e-01	1.2489e-01	
70	2.5278e-01	1.7920e-01	1.7920e-01	1.4979e-01	1.0176e-01	1.0859e-01	
80	2.4770e-01	1.7060e-01	1.7060e-01	1.4295e-01	9.1885e-02	9.8935e-02	
90	2.4320e-01	1.6318e-01	1.6319e-01	1.3796e-01	8.1424e-02	9.1125e-02	
100	2.3915e-01	1.5658e-01	1.5658e-01	1.2605e-01	7.0225e-02	8.2603e-02	
110	2.3547e-01	1.5049e-01	1.5049e-01	1.1575e-01	6.1108e-02	7.4617e-02	
120	2.3209e-01	1.4472e-01	1.4472e-01	1.0637e-01	5.5687e-02	6.6950e-02	
130	2.2897e-01	1.3918e-01	1.3918e-01	1.0209e-01	5.1951e-02	6.1975e-02	
140	2.2607e-01	1.3382e-01	1.3382e-01	9.8066e-02	4.8239e-02	5.7526e-02	
150	2.2337e-01	1.2865e-01	1.2865e-01	8.9818e-02	4.5857e-02	5.3584e-02	
160	2.2084e-01	1.2369e-01	1.2369e-01	8.9134e-02	4.2043e-02	5.1393e-02	
170	2.1846e-01	1.1897e-01	1.1897e-01	8.5186e-02	3.7511e-02	4.8741e-02	
180	2.1623e-01	1.1448e-01	1.1449e-01	8.0727e-02	3.2863e-02	4.4726e-02	
190	2.1411e-01	1.1023e-01	1.1024e-01	7.7837e-02	2.7578e-02	4.0044e-02	
200	2.1211e-01	1.0619e-01	1.0620e-01	7.5719e-02	2.4288e-02	3.6160e-02	
210	2.1021e-01	1.0234e-01	1.0235e-01	6.8809e-02	2.0955e-02	3.2575e-02	
220	2.0840e-01	9.8667e-02	9.8673e-02	6.6477e-02	1.6798e-02	3.0004e-02	
230	2.0668e-01	9.5154e-02	9.5161e-02	6.3130e-02	1.4390e-02	2.7568e-02	
240	2.0504e-01	9.1795e-02	9.1802e-02	6.0381e-02	1.1387e-02	2.4954e-02	
250	2.0347e-01	8.8584e-02	8.8591e-02	5.6068e-02	9.7258e-03	2.2391e-02	
260	2.0197e-01	8.5517e-02	8.5525e-02	5.2466e-02	8.5586e-03	2.0029e-02	
270	2.0053e-01	8.2588e-02	8.2597e-02	4.8146e-02	7.5123e-03	1.7694e-02	
280	1.9915e-01	7.9791e-02	7.9800e-02	4.5408e-02	6.7366e-03	1.5944e-02	
290	1.9782e-01	7.7117e-02	7.7127e-02	4.4011e-02	6.2554e-03	1.4437e-02	
300	1.9655e-01	7.4558e-02	7.4569e-02	4.2544e-02	5.8421e-03	1.3734e-02	
310	1.9532e-01	7.2107e-02	7.2118e-02	4.0662e-02	5.2446e-03	1.2984e-02	
320	1.9414e-01	6.9754e-02	6.9766e-02	3.8477e-02	4.8453e-03	1.2401e-02	
330	1.9300e-01	6.7495e-02	6.7507e-02	3.7056e-02	4.4623e-03	1.1872e-02	
340	1.9189e-01	6.5324e-02	6.5337e-02	3.4067e-02	4.1494e-03	1.1204e-02	
350	1.9083e-01	6.3239e-02	6.3252e-02	3.1827e-02	3.9355e-03	1.0649e-02	
360	1.8979e-01	6.1238e-02	6.1252e-02	2.9201e-02	3.6672e-03	1.0061e-02	
370	1.8879e-01	5.9317e-02	5.9332e-02	2.8069e-02	3.3846e-03	9.1621e-03	
380	1.8782e-01	5.7471e-02	5.7486e-02	2.6251e-02	3.1364e-03	8.3179e-03	
390	1.8688e-01	5.5691e-02	5.5707e-02	2.5381e-02	2.8777e-03	7.6685e-03	
400	1.8597e-01	5.3971e-02	5.3988e-02	2.4101e-02	2.6747e-03	7.1894e-03	
410	1.8508e-01	5.2305e-02	5.2323e-02	2.1017e-02	2.5571e-03	6.8186e-03	
420	1.8422e-01	5.0689e-02	5.0707e-02	2.1055e-02	2.3755e-03	6.4787e-03	
430	1.8338e-01	4.9120e-02	4.9139e-02	1.9406e-02	2.0808e-03	6.0629e-03	
440	1.8256e-01	4.7596e-02	4.7615e-02	1.7772e-02	1.8536e-03	5.6335e-03	
450	1.8176e-01	4.6114e-02	4.6135e-02	1.7132e-02	1.6866e-03	5.3020e-03	
460	1.8098e-01	4.4673e-02	4.4694e-02	1.5875e-02	1.5255e-03	5.0248e-03	
470	1.8022e-01	4.3270e-02	4.3293e-02	1.4715e-02	1.3344e-03	4.8093e-03	
480	1.7948e-01	4.1905e-02	4.1928e-02	1.3636e-02	1.2209e-03	4.5226e-03	
490	1.7875e-01	4.0575e-02	4.0599e-02	1.2789e-02	1.1230e-03	4.2078e-03	
500	1.7805e-01	3.9280e-02	3.9305e-02	1.1817e-02	9.9957e-04	3.7686e-03	
510	1.7735e-01	3.8021e-02	3.8047e-02	1.1455e-02	9.2553e-04	3.2935e-03	
520	1.7668e-01	3.6796e-02	3.6823e-02	1.0841e-02	8.7199e-04	2.8407e-03	
530	1.7601e-01	3.5606e-02	3.5633e-02	9.8990e-03	8.3805e-04	2.3651e-03	
540	1.7536e-01	3.4448e-02	3.4477e-02	9.6551e-03	7.9825e-04	2.0847e-03	
550	1.7473e-01	3.3323e-02	3.3352e-02	8.8649e-03	7.3142e-04	1.9401e-03	
560	1.7410e-01	3.2231e-02	3.2261e-02	8.5318e-03	6.7622e-04	1.8115e-03	
570	1.7349e-01	3.1170e-02	3.1201e-02	7.9490e-03	6.3441e-04	1.7150e-03	
580	1.7289e-01	3.0143e-02	3.0174e-02	7.3221e-03	5.8934e-04	1.6205e-03	
590	1.7230e-01	2.9147e-02	2.9180e-02	6.9176e-03	5.3018e-04	1.5334e-03	
600	1.7172e-01	2.8184e-02	2.8217e-02	6.2246e-03	4.8742e-04	1.4501e-03	
610	1.7115e-01	2.7252e-02	2.7287e-02	6.0549e-03	4.5837e-04	1.3870e-03	
620	1.7059e-01	2.6352e-02	2.6387e-02	5.3414e-03	4.1735e-04	1.3230e-03	
630	1.7004e-01	2.5482e-02	2.5518e-02	4.9955e-03	3.7748e-04	1.2607e-03	
640	1.6950e-01	2.4641e-02	2.4677e-02	4.4649e-03	3.3841e-04	1.1944e-03	
650	1.6897e-01	2.3828e-02	2.3865e-02	4.0082e-03	2.9503e-04	1.1221e-03	
660	1.6845e-01	2.3042e-02	2.3080e-02	3.7956e-03	2.6522e-04	1.0552e-03	
670	1.6793e-01	2.2281e-02	2.2319e-02	2.8940e-03	2.3888e-04	9.6831e-04	
680	1.6743e-01	2.1543e-02	2.1582e-02	2.5080e-03	2.1340e-04	8.9274e-04	
690	1.6693e-01	2.0827e-02	2.0867e-02	2.2359e-03	1.8755e-04	8.2465e-04	
700	1.6644e-01	2.0133e-02	2.0173e-02	2.0490e-03	1.7367e-04	7.5386e-04	
710	1.6595e-01	1.9459e-02	1.9500e-02	1.8309e-03	1.6041e-04	6.9323e-04	
720	1.6548e-01	1.8806e-02	1.8847e-02	1.6291e-03	1.4605e-04	6.3464e-04	
730	1.6500e-01	1.8172e-02	1.8214e-02	1.4582e-03	1.3426e-04	5.7989e-04	
740	1.6454e-01	1.7559e-02	1.7602e-02	1.3049e-03	1.2432e-04	5.4116e-04	
750	1.6408e-01	1.6965e-02	1.7009e-02	1.1854e-03	1.1088e-04	5.0701e-04	
760	1.6363e-01	1.6391e-02	1.6434e-02	1.1250e-03	9.8039e-05	4.7921e-04	
770	1.6318e-01	1.5834e-02	1.5878e-02	1.0613e-03	9.0085e-05	4.4998e-04	
780	1.6274e-01	1.5295e-02	1.5340e-02	9.5186e-04	8.0865e-05	4.2604e-04	
790	1.6231e-01	1.4772e-02	1.4818e-02	9.0405e-04	7.1723e-05	3.8998e-04	
800	1.6188e-01	1.4265e-02	1.4311e-02	8.4509e-04	6.4431e-05	3.6024e-04	
810	1.6146e-01	1.3773e-02	1.3820e-02	8.1114e-04	5.9077e-05	3.2996e-04	
820	1.6104e-01	1.3296e-02	1.3343e-02	7.7072e-04	5.6217e-05	2.9774e-04	
830	1.6062e-01	1.2833e-02	1.2880e-02	7.4282e-04	5.3924e-05	2.7111e-04	
840	1.6022e-01	1.2384e-02	1.2431e-02	7.0803e-04	5.1118e-05	2.5225e-04	
850	1.5981e-01	1.1947e-02	1.1995e-02	6.8215e-04	4.8403e-05	2.3412e-04	
860	1.5941e-01	1.1524e-02	1.1572e-02	6.5791e-04	4.4938e-05	2.1400e-04	
870	1.5902e-01	1.1113e-02	1.1162e-02	6.3285e-04	4.2435e-05	1.9579e-04	
880	1.5863e-01	1.0715e-02	1.0764e-02	6.1085e-04	4.0516e-05	1.8372e-04	
890	1.5824e-01	1.0328e-02	1.0378e-02	5.8694e-04	3.7467e-05	1.7221e-04	
900	1.5786e-01	9.9529e-03	1.0003e-02	5.6623e-04	3.3328e-05	1.6341e-04	
910	1.5748e-01	9.5887e-03	9.6388e-03	5.4255e-04	2.7475e-05	1.5255e-04	
920	1.5710e-01	9.2351e-03	9.2854e-03	5.1995e-04	2.5080e-05	1.4279e-04	
930	1.5673e-01	8.8916e-03	8.9421e-03	4.9670e-04	2.1717e-05	1.3288e-04	
940	1.5637e-01	8.5578e-03	8.6086e-03	4.7591e-04	1.8560e-05	1.2603e-04	
950	1.5600e-01	8.2336e-03	8.2845e-03	4.5447e-04	1.6417e-05	1.1978e-04	
960	1.5565e-01	7.9185e-03	7.9696e-03	4.3303e-04	1.4964e-05	1.1204e-04	
970	1.5529e-01	7.6126e-03	7.6638e-03	4.1189e-04	1.3722e-05	1.0359e-04	
980	1.5494e-01	7.3155e-03	7.3668e-03	3.9334e-04	1.2617e-05	9.2359e-05	
990	1.5459e-01	7.0273e-03	7.0787e-03	3.7527e-04	1.1845e-05	8.1922e-05	


==> NormalizedLogisticRegr_logregularization8.txt <==
k	SteepestDescent	AccGradient	AccGradient_strCvx	OGM	NCG_PRP	NCG_FR	
0	6.5076e-01	6.5076e-01	6.5076e-01	6.5076e-01	6.5076e-01	6.5076e-01	
10	4.0988e-01	3.8857e-01	3.8857e-01	3.4682e-01	3.1647e-01	3.2026e-01	
20	3.7007e-01	3.3394e-01	3.3394e-01	3.0725e-01	2.6018e-01	2.6575e-01	
30	3.5119e-01	3.0626e-01	3.0626e-01	2.6476e-01	2.3510e-01	2.3813e-01	
40	3.3917e-01	2.8513e-01	2.8513e-01	2.4614e-01	2.1891e-01	2.2110e-01	
50	3.3036e-01	2.6800e-01	2.6800e-01	2.3502e-01	2.0053e-01	2.0456e-01	
60	3.2335e-01	2.5443e-01	2.5443e-01	2.2132e-01	1.7953e-01	1.8922e-01	
70	3.1748e-01	2.4385e-01	2.4385e-01	2.0805e-01	1.6558e-01	1.7263e-01	
80	3.1239e-01	2.3523e-01	2.3523e-01	1.9782e-01	1.5537e-01	1.6277e-01	
90	3.0789e-01	2.2780e-01	2.2780e-01	1.9278e-01	1.4446e-01	1.5473e-01	
100	3.0384e-01	2.2117e-01	2.2117e-01	1.8485e-01	1.3256e-01	1.4589e-01	
110	3.0016e-01	2.1506e-01	2.1506e-01	1.8384e-01	1.2141e-01	1.3751e-01	
120	2.9678e-01	2.0927e-01	2.0927e-01	1.7357e-01	1.1612e-01	1.2937e-01	
130	2.9366e-01	2.0370e-01	2.0370e-01	1.7423e-01	1.1147e-01	1.2397e-01	
140	2.9076e-01	1.9831e-01	1.9831e-01	1.6778e-01	1.0781e-01	1.1917e-01	
150	2.8806e-01	1.9311e-01	1.9311e-01	1.6377e-01	1.0522e-01	1.1475e-01	
160	2.8552e-01	1.8811e-01	1.8811e-01	1.6103e-01	1.0104e-01	1.1239e-01	
170	2.8315e-01	1.8334e-01	1.8334e-01	1.5188e-01	9.5606e-02	1.0941e-01	
180	2.8091e-01	1.7882e-01	1.7882e-01	1.4411e-01	9.0275e-02	1.0488e-01	
190	2.7879e-01	1.7451e-01	1.7451e-01	1.4108e-01	8.3689e-02	9.9132e-02	
200	2.7678e-01	1.7042e-01	1.7042e-01	1.3752e-01	7.9328e-02	9.4391e-02	
210	2.7488e-01	1.6651e-01	1.6651e-01	1.3265e-01	7.4844e-02	8.9816e-02	
220	2.7307e-01	1.6278e-01	1.6278e-01	1.3069e-01	6.8023e-02	8.6288e-02	
230	2.7135e-01	1.5920e-01	1.5920e-01	1.2755e-01	6.3816e-02	8.3074e-02	
240	2.6971e-01	1.5577e-01	1.5577e-01	1.2467e-01	5.8399e-02	7.9371e-02	
250	2.6814e-01	1.5248e-01	1.5249e-01	1.2163e-01	5.4933e-02	7.5504e-02	
260	2.6664e-01	1.4934e-01	1.4934e-01	1.1587e-01	5.2301e-02	7.1745e-02	
270	2.6520e-01	1.4633e-01	1.4633e-01	1.1254e-01	4.9583e-02	6.8222e-02	
280	2.6382e-01	1.4345e-01	1.4345e-01	1.0872e-01	4.6749e-02	6.5040e-02	
290	2.6249e-01	1.4068e-01	1.4068e-01	1.0620e-01	4.4316e-02	6.2019e-02	
300	2.6121e-01	1.3803e-01	1.3803e-01	1.0235e-01	4.2480e-02	6.0601e-02	
310	2.5999e-01	1.3548e-01	1.3548e-01	1.0132e-01	4.0305e-02	5.9081e-02	
320	2.5880e-01	1.3303e-01	1.3303e-01	9.8562e-02	3.8506e-02	5.7740e-02	
330	2.5766e-01	1.3066e-01	1.3066e-01	9.5783e-02	3.6935e-02	5.6453e-02	
340	2.5655e-01	1.2838e-01	1.2838e-01	9.3650e-02	3.5438e-02	5.5118e-02	
350	2.5549e-01	1.2619e-01	1.2619e-01	8.9280e-02	3.4169e-02	5.3809e-02	
360	2.5445e-01	1.2407e-01	1.2407e-01	8.6376e-02	3.2850e-02	5.2737e-02	
370	2.5345e-01	1.2203e-01	1.2203e-01	8.4836e-02	3.1387e-02	5.0848e-02	
380	2.5248e-01	1.2006e-01	1.2006e-01	8.2245e-02	2.9697e-02	4.8724e-02	
390	2.5154e-01	1.1816e-01	1.1816e-01	7.4356e-02	2.7631e-02	4.6733e-02	
400	2.5062e-01	1.1631e-01	1.1631e-01	7.3881e-02	2.5618e-02	4.5136e-02	
410	2.4973e-01	1.1451e-01	1.1451e-01	7.2211e-02	2.4057e-02	4.3866e-02	
420	2.4887e-01	1.1276e-01	1.1276e-01	7.0847e-02	2.2734e-02	4.2716e-02	
430	2.4803e-01	1.1105e-01	1.1105e-01	6.9032e-02	2.1308e-02	4.1216e-02	
440	2.4721e-01	1.0938e-01	1.0938e-01	6.8323e-02	1.9655e-02	3.9296e-02	
450	2.4641e-01	1.0775e-01	1.0775e-01	6.6260e-02	1.7957e-02	3.7824e-02	
460	2.4563e-01	1.0615e-01	1.0616e-01	6.4557e-02	1.6638e-02	3.6680e-02	
470	2.4487e-01	1.0459e-01	1.0460e-01	6.0953e-02	1.5342e-02	3.5713e-02	
480	2.4412e-01	1.0307e-01	1.0307e-01	5.9457e-02	1.4210e-02	3.4787e-02	
490	2.4340e-01	1.0157e-01	1.0158e-01	5.7837e-02	1.2809e-02	3.3650e-02	
500	2.4269e-01	1.0011e-01	1.0011e-01	5.6845e-02	1.1732e-02	3.2380e-02	
510	2.4199e-01	9.8679e-02	9.8682e-02	5.4584e-02	1.0568e-02	3.0170e-02	
520	2.4132e-01	9.7277e-02	9.7280e-02	5.4704e-02	9.4580e-03	2.7714e-02	
530	2.4065e-01	9.5904e-02	9.5907e-02	5.3620e-02	8.5731e-03	2.5218e-02	
540	2.4000e-01	9.4560e-02	9.4563e-02	5.2612e-02	7.7802e-03	2.2906e-02	
550	2.3936e-01	9.3244e-02	9.3248e-02	5.2003e-02	6.9059e-03	2.1350e-02	
560	2.3874e-01	9.1956e-02	9.1959e-02	5.0503e-02	6.3791e-03	2.0177e-02	
570	2.3812e-01	9.0695e-02	9.0698e-02	4.9935e-02	5.7529e-03	1.9401e-02	
580	2.3752e-01	8.9461e-02	8.9465e-02	4.9411e-02	5.3321e-03	1.8845e-02	
590	2.3693e-01	8.8256e-02	8.8260e-02	4.8849e-02	4.8962e-03	1.8370e-02	
600	2.3635e-01	8.7078e-02	8.7082e-02	4.6511e-02	4.5798e-03	1.7969e-02	
610	2.3578e-01	8.5927e-02	8.5932e-02	4.6206e-02	4.2543e-03	1.7468e-02	
620	2.3522e-01	8.4803e-02	8.4808e-02	4.5741e-02	3.9979e-03	1.6993e-02	
630	2.3467e-01	8.3705e-02	8.3709e-02	4.5197e-02	3.6668e-03	1.6466e-02	
640	2.3413e-01	8.2631e-02	8.2636e-02	4.3318e-02	3.4295e-03	1.5743e-02	
650	2.3360e-01	8.1581e-02	8.1586e-02	4.2431e-02	3.2109e-03	1.5207e-02	
660	2.3307e-01	8.0553e-02	8.0558e-02	4.1540e-02	2.9872e-03	1.4691e-02	
670	2.3256e-01	7.9546e-02	7.9551e-02	4.0685e-02	2.7061e-03	1.4265e-02	
680	2.3205e-01	7.8558e-02	7.8563e-02	3.9714e-02	2.5005e-03	1.3900e-02	
690	2.3155e-01	7.7587e-02	7.7593e-02	3.8792e-02	2.2435e-03	1.3523e-02	
700	2.3105e-01	7.6634e-02	7.6640e-02	3.6828e-02	2.0959e-03	1.2872e-02	
710	2.3057e-01	7.5697e-02	7.5703e-02	3.6161e-02	1.9406e-03	1.2114e-02	
720	2.3009e-01	7.4776e-02	7.4782e-02	3.3229e-02	1.8555e-03	1.1304e-02	
730	2.2962e-01	7.3870e-02	7.3876e-02	3.2423e-02	1.7654e-03	1.0373e-02	
740	2.2915e-01	7.2981e-02	7.2987e-02	3.1949e-02	1.6938e-03	9.6898e-03	
750	2.2869e-01	7.2106e-02	7.2112e-02	3.0393e-02	1.6444e-03	9.0615e-03	
760	2.2824e-01	7.1247e-02	7.1253e-02	2.8643e-02	1.6019e-03	8.6306e-03	
770	2.2779e-01	7.0401e-02	7.0407e-02	2.7912e-02	1.5531e-03	8.3661e-03	
780	2.2735e-01	6.9569e-02	6.9575e-02	2.7487e-02	1.4798e-03	8.0082e-03	
790	2.2692e-01	6.8749e-02	6.8756e-02	2.5967e-02	1.4125e-03	7.7107e-03	
800	2.2649e-01	6.7941e-02	6.7948e-02	2.5457e-02	1.3504e-03	7.4557e-03	
810	2.2606e-01	6.7145e-02	6.7152e-02	2.4922e-02	1.2606e-03	7.1475e-03	
820	2.2564e-01	6.6359e-02	6.6366e-02	2.4389e-02	1.2008e-03	6.9058e-03	
830	2.2523e-01	6.5584e-02	6.5591e-02	2.3582e-02	1.1313e-03	6.5977e-03	
840	2.2482e-01	6.4819e-02	6.4826e-02	2.2713e-02	1.0738e-03	6.3201e-03	
850	2.2441e-01	6.4063e-02	6.4071e-02	2.1946e-02	1.0130e-03	6.0536e-03	
860	2.2401e-01	6.3317e-02	6.3325e-02	2.1076e-02	9.6468e-04	5.8083e-03	
870	2.2361e-01	6.2580e-02	6.2589e-02	2.0346e-02	8.8721e-04	5.5365e-03	
880	2.2322e-01	6.1852e-02	6.1861e-02	1.9334e-02	8.2426e-04	5.1849e-03	
890	2.2283e-01	6.1133e-02	6.1142e-02	1.8460e-02	7.5729e-04	4.8710e-03	
900	2.2245e-01	6.0423e-02	6.0432e-02	1.8085e-02	7.0716e-04	4.6086e-03	
910	2.2207e-01	5.9720e-02	5.9729e-02	1.7052e-02	6.3295e-04	4.3557e-03	
920	2.2169e-01	5.9025e-02	5.9034e-02	1.6348e-02	5.6970e-04	4.1533e-03	
930	2.2132e-01	5.8337e-02	5.8347e-02	1.5431e-02	5.0848e-04	3.9786e-03	
940	2.2096e-01	5.7656e-02	5.7666e-02	1.5300e-02	4.8026e-04	3.8497e-03	
950	2.2059e-01	5.6982e-02	5.6992e-02	1.4803e-02	4.6118e-04	3.7019e-03	
960	2.2023e-01	5.6315e-02	5.6325e-02	1.4604e-02	4.3945e-04	3.5211e-03	
970	2.1987e-01	5.5654e-02	5.5664e-02	1.4503e-02	4.1458e-04	3.3981e-03	
980	2.1952e-01	5.4999e-02	5.5010e-02	1.3693e-02	3.8782e-04	3.2777e-03	
990	2.1917e-01	5.4351e-02	5.4361e-02	1.3527e-02	3.5888e-04	3.1708e-03	


==> NormalizedLogisticRegr_logregularizationInf.txt <==
k	SteepestDescent	AccGradient	AccGradient_strCvx	OGM	NCG_PRP	NCG_FR	
0	6.9315e-01	6.9315e-01	6.9315e-01	6.9315e-01	6.9315e-01	6.9315e-01	
10	4.5227e-01	4.3096e-01	4.3096e-01	3.8920e-01	3.5886e-01	3.6264e-01	
20	4.1245e-01	3.7632e-01	3.7632e-01	3.4963e-01	3.0256e-01	3.0813e-01	
30	3.9358e-01	3.4865e-01	3.4865e-01	3.0437e-01	2.7748e-01	2.8051e-01	
40	3.8156e-01	3.2751e-01	3.2751e-01	2.7935e-01	2.6127e-01	2.6347e-01	
50	3.7275e-01	3.1038e-01	3.1038e-01	2.7171e-01	2.4288e-01	2.4692e-01	
60	3.6573e-01	2.9681e-01	2.9681e-01	2.6202e-01	2.2185e-01	2.3156e-01	
70	3.5986e-01	2.8623e-01	2.8623e-01	2.5301e-01	2.0787e-01	2.1494e-01	
80	3.5477e-01	2.7761e-01	2.7761e-01	2.5009e-01	1.9762e-01	2.0506e-01	
90	3.5027e-01	2.7017e-01	2.7017e-01	2.4228e-01	1.8666e-01	1.9699e-01	
100	3.4622e-01	2.6354e-01	2.6354e-01	2.3784e-01	1.7468e-01	1.8812e-01	
110	3.4254e-01	2.5743e-01	2.5743e-01	2.3020e-01	1.6344e-01	1.7969e-01	
120	3.3916e-01	2.5164e-01	2.5164e-01	2.2021e-01	1.5807e-01	1.7149e-01	
130	3.3604e-01	2.4606e-01	2.4606e-01	2.1590e-01	1.5260e-01	1.6604e-01	
140	3.3314e-01	2.4067e-01	2.4067e-01	2.1117e-01	1.4895e-01	1.6119e-01	
150	3.3044e-01	2.3546e-01	2.3546e-01	2.0465e-01	1.4588e-01	1.5673e-01	
160	3.2791e-01	2.3046e-01	2.3046e-01	2.0000e-01	1.4071e-01	1.5434e-01	
170	3.2553e-01	2.2569e-01	2.2569e-01	1.9383e-01	1.3493e-01	1.5132e-01	
180	3.2329e-01	2.2116e-01	2.2116e-01	1.8783e-01	1.2848e-01	1.4673e-01	
190	3.2117e-01	2.1685e-01	2.1685e-01	1.8435e-01	1.2294e-01	1.4084e-01	
200	3.1917e-01	2.1275e-01	2.1275e-01	1.7717e-01	1.1823e-01	1.3597e-01	
210	3.1726e-01	2.0884e-01	2.0884e-01	1.7407e-01	1.1128e-01	1.3126e-01	
220	3.1546e-01	2.0509e-01	2.0509e-01	1.7128e-01	1.0540e-01	1.2759e-01	
230	3.1373e-01	2.0151e-01	2.0151e-01	1.6892e-01	1.0121e-01	1.2426e-01	
240	3.1209e-01	1.9807e-01	1.9807e-01	1.5790e-01	9.5470e-02	1.2037e-01	
250	3.1052e-01	1.9478e-01	1.9478e-01	1.5752e-01	9.2070e-02	1.1629e-01	
260	3.0902e-01	1.9163e-01	1.9163e-01	1.5417e-01	8.9502e-02	1.1229e-01	
270	3.0758e-01	1.8861e-01	1.8861e-01	1.5158e-01	8.6726e-02	1.0857e-01	
280	3.0620e-01	1.8571e-01	1.8571e-01	1.4769e-01	8.4347e-02	1.0512e-01	
290	3.0487e-01	1.8294e-01	1.8294e-01	1.4507e-01	8.2525e-02	1.0178e-01	
300	3.0360e-01	1.8028e-01	1.8028e-01	1.4256e-01	8.1357e-02	1.0021e-01	
310	3.0237e-01	1.7772e-01	1.7772e-01	1.3812e-01	7.9846e-02	9.8521e-02	
320	3.0118e-01	1.7525e-01	1.7525e-01	1.3598e-01	7.8160e-02	9.7009e-02	
330	3.0004e-01	1.7288e-01	1.7288e-01	1.2897e-01	7.6869e-02	9.5535e-02	
340	2.9893e-01	1.7058e-01	1.7058e-01	1.2750e-01	7.5791e-02	9.4052e-02	
350	2.9787e-01	1.6837e-01	1.6837e-01	1.2560e-01	7.4575e-02	9.2573e-02	
360	2.9683e-01	1.6624e-01	1.6624e-01	1.2339e-01	7.3717e-02	9.1390e-02	
370	2.9583e-01	1.6419e-01	1.6419e-01	1.2179e-01	7.2772e-02	8.9283e-02	
380	2.9486e-01	1.6221e-01	1.6221e-01	1.1983e-01	7.1697e-02	8.6893e-02	
390	2.9392e-01	1.6029e-01	1.6029e-01	1.1817e-01	7.0645e-02	8.4538e-02	
400	2.9300e-01	1.5843e-01	1.5843e-01	1.1567e-01	6.8626e-02	8.2610e-02	
410	2.9211e-01	1.5661e-01	1.5661e-01	1.1395e-01	6.6580e-02	8.1088e-02	
420	2.9125e-01	1.5484e-01	1.5484e-01	1.1190e-01	6.3813e-02	7.9688e-02	
430	2.9040e-01	1.5312e-01	1.5312e-01	1.1036e-01	6.2019e-02	7.7858e-02	
440	2.8958e-01	1.5143e-01	1.5143e-01	1.0889e-01	6.0404e-02	7.5442e-02	
450	2.8878e-01	1.4978e-01	1.4978e-01	1.0696e-01	5.8462e-02	7.3579e-02	
460	2.8801e-01	1.4817e-01	1.4817e-01	1.0557e-01	5.6183e-02	7.2103e-02	
470	2.8724e-01	1.4659e-01	1.4659e-01	1.0039e-01	5.3370e-02	7.0799e-02	
480	2.8650e-01	1.4505e-01	1.4505e-01	1.0025e-01	5.0447e-02	6.9633e-02	
490	2.8578e-01	1.4354e-01	1.4354e-01	9.8858e-02	4.8054e-02	6.8114e-02	
500	2.8507e-01	1.4205e-01	1.4205e-01	9.7918e-02	4.3787e-02	6.6558e-02	
510	2.8437e-01	1.4060e-01	1.4060e-01	9.6557e-02	4.0919e-02	6.3735e-02	
520	2.8369e-01	1.3918e-01	1.3918e-01	9.6131e-02	3.7334e-02	6.0416e-02	
530	2.8303e-01	1.3778e-01	1.3778e-01	9.5925e-02	3.4935e-02	5.6973e-02	
540	2.8238e-01	1.3642e-01	1.3642e-01	9.3565e-02	3.2253e-02	5.3772e-02	
550	2.8174e-01	1.3508e-01	1.3508e-01	9.4548e-02	2.9860e-02	5.1307e-02	
560	2.8111e-01	1.3377e-01	1.3377e-01	9.3902e-02	2.6690e-02	4.9392e-02	
570	2.8050e-01	1.3248e-01	1.3248e-01	9.2984e-02	2.4836e-02	4.8224e-02	
580	2.7990e-01	1.3122e-01	1.3122e-01	9.2265e-02	2.2523e-02	4.7378e-02	
590	2.7931e-01	1.2999e-01	1.2999e-01	9.0928e-02	1.9932e-02	4.6609e-02	
600	2.7873e-01	1.2879e-01	1.2879e-01	8.8248e-02	1.7423e-02	4.5995e-02	
610	2.7816e-01	1.2761e-01	1.2761e-01	8.7792e-02	1.5418e-02	4.5253e-02	
620	2.7760e-01	1.2646e-01	1.2646e-01	8.6898e-02	1.3637e-02	4.4473e-02	
630	2.7705e-01	1.2533e-01	1.2533e-01	8.5933e-02	1.1957e-02	4.3741e-02	
640	2.7650e-01	1.2423e-01	1.2423e-01	8.4452e-02	1.0099e-02	4.2722e-02	
650	2.7597e-01	1.2315e-01	1.2315e-01	8.3893e-02	7.9086e-03	4.1880e-02	
660	2.7545e-01	1.2209e-01	1.2209e-01	8.0136e-02	6.5618e-03	4.1022e-02	
670	2.7493e-01	1.2105e-01	1.2105e-01	7.9414e-02	5.3819e-03	4.0165e-02	
680	2.7442e-01	1.2003e-01	1.2003e-01	7.8255e-02	3.9572e-03	3.9459e-02	
690	2.7392e-01	1.1903e-01	1.1903e-01	7.8077e-02	2.8409e-03	3.8862e-02	
700	2.7343e-01	1.1804e-01	1.1804e-01	7.6776e-02	1.7941e-03	3.8045e-02	
710	2.7294e-01	1.1707e-01	1.1707e-01	7.5603e-02	1.1771e-03	3.7158e-02	
720	2.7247e-01	1.1612e-01	1.1612e-01	7.4769e-02	7.0261e-04	3.6184e-02	
730	2.7199e-01	1.1518e-01	1.1518e-01	7.3904e-02	3.9845e-04	3.4622e-02	
740	2.7153e-01	1.1425e-01	1.1425e-01	7.3518e-02	2.7021e-04	3.3169e-02	
750	2.7107e-01	1.1334e-01	1.1334e-01	7.2612e-02	1.5324e-04	3.1683e-02	
760	2.7062e-01	1.1244e-01	1.1244e-01	7.1707e-02	7.6013e-05	3.0537e-02	
770	2.7017e-01	1.1156e-01	1.1156e-01	7.1016e-02	3.5947e-05	2.9986e-02	
780	2.6973e-01	1.1069e-01	1.1069e-01	6.9955e-02	1.2222e-05	2.9388e-02	
790	2.6929e-01	1.0983e-01	1.0983e-01	6.8325e-02	4.6134e-06	2.8746e-02	
800	2.6886e-01	1.0898e-01	1.0898e-01	6.7591e-02	2.5484e-06	2.8250e-02	
810	2.6843e-01	1.0814e-01	1.0814e-01	6.5371e-02	1.2810e-06	2.7479e-02	
820	2.6801e-01	1.0732e-01	1.0732e-01	6.4880e-02	7.3008e-07	2.6899e-02	
830	2.6760e-01	1.0650e-01	1.0650e-01	6.3883e-02	4.9444e-07	2.6360e-02	
840	2.6719e-01	1.0569e-01	1.0569e-01	6.2733e-02	3.8763e-07	2.5732e-02	
850	2.6678e-01	1.0489e-01	1.0489e-01	6.2084e-02	3.3208e-07	2.5260e-02	
860	2.6638e-01	1.0410e-01	1.0410e-01	6.1726e-02	2.8539e-07	2.4763e-02	
870	2.6599e-01	1.0332e-01	1.0332e-01	6.0874e-02	2.4329e-07	2.4290e-02	
880	2.6559e-01	1.0254e-01	1.0254e-01	6.0085e-02	2.2094e-07	2.3802e-02	
890	2.6521e-01	1.0178e-01	1.0178e-01	5.7937e-02	2.0938e-07	2.3051e-02	
900	2.6482e-01	1.0102e-01	1.0102e-01	5.7297e-02	2.0102e-07	2.2431e-02	
910	2.6444e-01	1.0027e-01	1.0027e-01	5.6371e-02	1.9237e-07	2.1943e-02	
920	2.6407e-01	9.9521e-02	9.9521e-02	5.5861e-02	1.8475e-07	2.1189e-02	
930	2.6370e-01	9.8783e-02	9.8783e-02	5.4874e-02	1.7852e-07	2.0419e-02	
940	2.6333e-01	9.8051e-02	9.8051e-02	5.3908e-02	1.7183e-07	1.9942e-02	
950	2.6296e-01	9.7325e-02	9.7325e-02	5.3183e-02	1.6679e-07	1.9588e-02	
960	2.6260e-01	9.6605e-02	9.6605e-02	5.1838e-02	1.5898e-07	1.9215e-02	
970	2.6224e-01	9.5890e-02	9.5890e-02	5.1290e-02	1.5330e-07	1.8794e-02	
980	2.6189e-01	9.5181e-02	9.5181e-02	5.0643e-02	1.4866e-07	1.8465e-02	
990	2.6154e-01	9.4478e-02	9.4478e-02	4.9323e-02	1.4232e-07	1.8122e-02	

